Pruned Lightweight Encoders for Computer Vision

Latency-critical computer vision systems, such as autonomous driving or drone control, require fast image or video compression when offloading neural network inference to a remote computer. To ensure low latency on a near-sensor edge device, we propose the use of lightweight encoders with constant bitrate and pruned encoding configurations, namely, ASTC and JPEG XS. Pruning introduces significant distortion which we show can be recovered by retraining the neural network with compressed data after decompression. Such an approach does not modify the network architecture or require coding format modifications. By retraining with compressed datasets, we reduced the classification accuracy and segmentation mean intersection over union (mIoU) degradation due to ASTC compression to 4.9-5.0 percentage points (pp) and 4.4-4.0 pp, respectively. With the same method, the mIoU lost due to JPEG XS compression at the main profile was restored to 2.7-2.3 pp. In terms of encoding speed, our ASTC encoder implementation is 2.3x faster than JPEG. Even though the JPEG XS reference encoder requires optimizations to reach low latency, we showed that disabling significance flag coding saves 22-23% of encoding time at the cost of 0.4-0.3 mIoU after retraining.

==> data/agg_full.csv <==
index,dataset,codec,params,bpp_mean,bpp_std,psnr_mean,psnr_std,ssim_mean,ssim_std
0,cityscapes_val,astc_u8,block12x12,,,32.595509599999986,1.724956969817881,0.9139393619999998,0.015119811869626612
1,cityscapes_val,astc_u8,block8x8,,,34.2904412,1.521284936472598,0.9311699179999998,0.008822555672846557
2,cityscapes_val,astcenc,block12x12_quality-fast,-1,0,36.36039799999997,1.8115905139120683,0.9492055920000004,0.010288909291969324
3,cityscapes_val,astcenc,block12x12_quality-fastest,-1,0,36.319058600000034,1.8245926816179185,0.9490726819999992,0.010352285422640726
4,cityscapes_val,astcenc,block8x8_quality-fast,-1,0,39.56049640000006,1.5832075997274357,0.9700521119999994,0.004989410318475342
5,cityscapes_val,astcenc,block8x8_quality-fastest,-1,0,39.431366200000035,1.617267871223609,0.9697705220000004,0.005081924723104287
6,cityscapes_val,grok,ht0_rev0_cr12,1.9975535125732422,0.013539605900181353,47.89084739999999,1.5937361265829393,0.9893764499999992,0.002504375952872621
7,cityscapes_val,grok,ht0_rev0_cr27,0.887777458190918,0.0010758073625790694,43.75869880000002,1.8565651142055672,0.9782414820000002,0.005438366484682644
8,cityscapes_val,grok,ht0_rev0_cr7.268,3.085307975769043,0.28395265377756596,50.885025200000044,0.9246737049826455,0.9941883839999991,0.0008721522089033482
9,cityscapes_val,grok,ht0_rev1_cr12,1.9973254776000977,0.002488427925476486,45.890639599999986,1.2196045089899172,0.9849734099999999,0.0024760172011237145
10,cityscapes_val,grok,ht0_rev1_cr27,0.8875259323120117,0.0012505241927412405,42.435592399999976,1.5421709896067328,0.9737423299999993,0.005368841267742643
11,cityscapes_val,grok,ht0_rev1_cr7.268,3.2981086044311523,0.0036868215989575436,48.69146160000002,1.3794745260647487,0.9912267200000008,0.0018189459283278195
12,cityscapes_val,jxs,profile3_bpp0.8888888888888888,0.888885498046875,0,38.66659580000004,2.2686214259834587,0.957636844000001,0.010413699707542067
13,cityscapes_val,jxs,profile3_bpp1,1,0,39.49422980000002,2.2641217382869514,0.9628940719999991,0.009111114100653456
14,cityscapes_val,jxs,profile3_bpp2,2,0,44.459441599999984,2.0617474890603686,0.9837068280000006,0.0037045534195761
15,cityscapes_val,jxs,profile3_bpp3.302074628,3.302074432373047,0,48.412099,1.776166287829787,0.9920628240000006,0.0016085894744211286
16,cityscapes_val,jxs,profile4_bpp0.8888888888888888,0.888885498046875,0,40.29480319999999,2.2108600898436532,0.9670536499999995,0.00802709271594896
17,cityscapes_val,jxs,profile4_bpp1,1,0,41.03484839999999,2.19323665963977,0.9706980559999993,0.007118410879948945
18,cityscapes_val,jxs,profile4_bpp2,2,0,45.528222800000016,1.9522156342898422,0.9863238900000001,0.0030661836818170704
19,cityscapes_val,jxs,profile4_bpp3.302074628,3.302074432373047,0,49.140356599999976,1.679437495359109,0.9930077379999998,0.001399500668666935
20,cityscapes_val,jxs,profile5_bpp0.8888888888888888,0.888885498046875,0,33.84960260000001,2.2695285344119958,0.9068340139999992,0.021988655257606814
21,cityscapes_val,jxs,profile5_bpp1,1,0,34.89617420000002,2.3316566347812446,0.9205679020000004,0.019356035823535768
22,cityscapes_val,jxs,profile5_bpp2,2,0,40.31467320000001,2.363435583449651,0.9680433940000006,0.00792869069083325
23,cityscapes_val,jxs,profile5_bpp3.302074628,3.302074432373047,0,44.36499080000003,2.2269091081288197,0.9842257720000006,0.0036657821945953713
24,cityscapes_val,jxs_nosf,profile3_bpp0.8888888888888888,0.888885498046875,0,38.07338780000003,2.258300946854579,0.9536649120000006,0.01120206956724671
25,cityscapes_val,jxs_nosf,profile3_bpp1,1,0,38.91316020000001,2.2656924116225765,0.9594256880000003,0.00991580136833168
26,cityscapes_val,jxs_nosf,profile3_bpp2,2,0,43.917948399999986,2.0943464695523737,0.9821619100000002,0.004080231678593998
27,cityscapes_val,jxs_nosf,profile3_bpp3.302074628,3.302074432373047,0,47.84132860000004,1.8228080317804962,0.9911864340000011,0.0018083526747946254
28,cityscapes_val,jxs_nosf,profile4_bpp0.8888888888888888,0.888885498046875,0,40.01756320000002,2.211753645799001,0.9656060699999994,0.008358367622432233
29,cityscapes_val,jxs_nosf,profile4_bpp1,1,0,40.76197959999993,2.1968460663739107,0.9694287699999998,0.007383086378069273
30,cityscapes_val,jxs_nosf,profile4_bpp2,2,0,45.25218,1.970994603557937,0.9856546740000001,0.0032204187363445145
31,cityscapes_val,jxs_nosf,profile4_bpp3.302074628,3.302074432373047,0,48.83401859999998,1.7049339722856567,0.9925884360000005,0.0014945198858772547
32,cityscapes_val,jxs_nosf,profile5_bpp0.8888888888888888,0.888885498046875,0,32.75429460000001,2.1613313769695255,0.8933946059999994,0.02419555963143901
33,cityscapes_val,jxs_nosf,profile5_bpp1,1,0,33.81407840000003,2.253622079303913,0.9081046259999994,0.02167313378933986
34,cityscapes_val,jxs_nosf,profile5_bpp2,2,0,39.394873200000035,2.373342834666641,0.9628682940000005,0.009229443640403614
35,cityscapes_val,jxs_nosf,profile5_bpp3.302074628,3.302074432373047,0,43.387962599999945,2.2912927463421426,0.9814157080000007,0.004400465979918131
36,cityscapes_val,openjph,qstep0.0042759651,3.302066276550293,0.5585553914607597,50.879308000000044,0.20218509123631356,0.994167596,0.0005627141327302421
37,cityscapes_val,openjph,qstep0.0074527168,1.9999249420166016,0.41901080581220984,47.868426800000044,0.38454844028758634,0.9894475359999995,0.0011233007762714042
38,cityscapes_val,openjph,qstep0.0152764587,0.9997870025634765,0.25382472420834296,44.27228799999995,0.6675614967625978,0.9800258700000004,0.0027303750616085904
39,cityscapes_val,openjph,qstep0.0172184845,0.8888400955200195,0.23064539904571738,43.70174740000003,0.7126267095665271,0.9780578239999991,0.0030854690189918163
40,cityscapes_val,turbojpeg,q83,0.8672786712646484,0.13026908975067208,40.49320200000004,1.3655724601807138,0.9709810859999999,0.004197597128108389
41,cityscapes_val,turbojpeg,q86,0.9720881042480469,0.14272056057526683,40.90498920000001,1.3565614351358937,0.972847469999999,0.003898834417197715
42,cityscapes_val,turbojpeg,q95,1.862401336669922,0.22697882243964135,42.718371,1.2200779357555958,0.9792942660000004,0.0025583207628237293
43,cityscapes_val,turbojpeg,q98,2.80663134765625,0.3126411136356245,44.70098960000002,1.2386700360824172,0.9859473659999985,0.0015131016506680927


==> data/agg_miou.csv <==
model,variant,codec,params,score,unit
fastseg,large-astc_u8-12x12,astc_u8,12x12,0.62589,mean_iu
fastseg,large-astc_u8-8x8,astc_u8,8x8,0.64809,mean_iu
fastseg,large-jxs-profile3_bpp0.8888888888888888,jxs,profile3_bpp0.8888888888888888,0.63900,mean_iu
fastseg,large-jxs-profile3_bpp0.8888888888888888,jxs_nosf,profile3_bpp0.8888888888888888,0.63444,mean_iu
fastseg,large-jxs-profile5_bpp0.8888888888888888,jxs,profile5_bpp0.8888888888888888,0.61229,mean_iu
fastseg,large-jxs-profile5_bpp0.8888888888888888,jxs_nosf,profile5_bpp0.8888888888888888,0.59985,mean_iu
fastseg,large-jxs_nosf-profile3_bpp0.8888888888888888,jxs,profile3_bpp0.8888888888888888,0.64565,mean_iu
fastseg,large-jxs_nosf-profile3_bpp0.8888888888888888,jxs_nosf,profile3_bpp0.8888888888888888,0.64203,mean_iu
fastseg,large-jxs_nosf-profile5_bpp0.8888888888888888,jxs,profile5_bpp0.8888888888888888,0.60742,mean_iu
fastseg,large-jxs_nosf-profile5_bpp0.8888888888888888,jxs_nosf,profile5_bpp0.8888888888888888,0.59772,mean_iu
fastseg,large-raw-raw,astc_u8,12x12,0.53891,mean_iu
fastseg,large-raw-raw,astc_u8,8x8,0.60095,mean_iu
fastseg,large-raw-raw,astcenc,block12x12_quality-fast,0.62318,mean_iu
fastseg,large-raw-raw,astcenc,block12x12_quality-fastest,0.62329,mean_iu
fastseg,large-raw-raw,astcenc,block8x8_quality-fast,0.65604,mean_iu
fastseg,large-raw-raw,astcenc,block8x8_quality-fastest,0.65571,mean_iu
fastseg,large-raw-raw,grok,ht0_rev0_cr12,0.66152,mean_iu
fastseg,large-raw-raw,grok,ht0_rev0_cr27,0.65069,mean_iu
fastseg,large-raw-raw,grok,ht0_rev0_cr7.268,0.66455,mean_iu
fastseg,large-raw-raw,grok,ht0_rev1_cr12,0.66120,mean_iu
fastseg,large-raw-raw,grok,ht0_rev1_cr27,0.64923,mean_iu
fastseg,large-raw-raw,grok,ht0_rev1_cr7.268,0.66581,mean_iu
fastseg,large-raw-raw,jxs,profile3_bpp0.8888888888888888,0.60059,mean_iu
fastseg,large-raw-raw,jxs,profile3_bpp1,0.61225,mean_iu
fastseg,large-raw-raw,jxs,profile3_bpp2,0.65161,mean_iu
fastseg,large-raw-raw,jxs,profile3_bpp3.302074628,0.66165,mean_iu
fastseg,large-raw-raw,jxs,profile4_bpp0.8888888888888888,0.63607,mean_iu
fastseg,large-raw-raw,jxs,profile4_bpp2,0.66015,mean_iu
fastseg,large-raw-raw,jxs,profile5_bpp0.8888888888888888,0.46004,mean_iu
fastseg,large-raw-raw,jxs,profile5_bpp1,0.49975,mean_iu
fastseg,large-raw-raw,jxs,profile5_bpp2,0.62245,mean_iu
fastseg,large-raw-raw,jxs,profile5_bpp3.302074628,0.65178,mean_iu
fastseg,large-raw-raw,jxs_nosf,profile3_bpp0.8888888888888888,0.59174,mean_iu
fastseg,large-raw-raw,jxs_nosf,profile3_bpp1,0.60458,mean_iu
fastseg,large-raw-raw,jxs_nosf,profile3_bpp2,0.64891,mean_iu
fastseg,large-raw-raw,jxs_nosf,profile3_bpp3.302074628,0.66094,mean_iu
fastseg,large-raw-raw,jxs_nosf,profile4_bpp0.8888888888888888,0.63353,mean_iu
fastseg,large-raw-raw,jxs_nosf,profile4_bpp2,0.65948,mean_iu
fastseg,large-raw-raw,jxs_nosf,profile5_bpp0.8888888888888888,0.41368,mean_iu
fastseg,large-raw-raw,jxs_nosf,profile5_bpp1,0.46030,mean_iu
fastseg,large-raw-raw,jxs_nosf,profile5_bpp2,0.61112,mean_iu
fastseg,large-raw-raw,jxs_nosf,profile5_bpp3.302074628,0.64804,mean_iu
fastseg,large-raw-raw,openjph,qstep0.0042759651,0.66481,mean_iu
fastseg,large-raw-raw,openjph,qstep0.0074527168,0.66269,mean_iu
fastseg,large-raw-raw,openjph,qstep0.0152764587,0.65358,mean_iu
fastseg,large-raw-raw,openjph,qstep0.0172184845,0.65115,mean_iu
fastseg,large-raw-raw,raw,raw,0.66539,mean_iu
fastseg,large-raw-raw,turbojpeg,q83,0.65619,mean_iu
fastseg,large-raw-raw,turbojpeg,q86,0.65904,mean_iu
fastseg,large-raw-raw,turbojpeg,q95,0.66287,mean_iu
fastseg,large-raw-raw,turbojpeg,q98,0.66522,mean_iu
fastseg,small-astc_u8-12x12,astc_u8,12x12,0.56751,mean_iu
fastseg,small-astc_u8-8x8,astc_u8,8x8,0.58359,mean_iu
fastseg,small-jxs-profile3_bpp0.8888888888888888,jxs,profile3_bpp0.8888888888888888,0.58860,mean_iu
fastseg,small-jxs-profile3_bpp0.8888888888888888,jxs_nosf,profile3_bpp0.8888888888888888,0.58581,mean_iu
fastseg,small-jxs-profile5_bpp0.8888888888888888,jxs,profile5_bpp0.8888888888888888,0.55805,mean_iu
fastseg,small-jxs-profile5_bpp0.8888888888888888,jxs_nosf,profile5_bpp0.8888888888888888,0.54815,mean_iu
fastseg,small-jxs_nosf-profile3_bpp0.8888888888888888,jxs,profile3_bpp0.8888888888888888,0.58671,mean_iu
fastseg,small-jxs_nosf-profile3_bpp0.8888888888888888,jxs_nosf,profile3_bpp0.8888888888888888,0.58471,mean_iu
fastseg,small-jxs_nosf-profile5_bpp0.8888888888888888,jxs,profile5_bpp0.8888888888888888,0.55406,mean_iu
fastseg,small-jxs_nosf-profile5_bpp0.8888888888888888,jxs_nosf,profile5_bpp0.8888888888888888,0.54499,mean_iu
fastseg,small-raw-raw,astc_u8,12x12,0.55686,mean_iu
fastseg,small-raw-raw,astc_u8,8x8,0.57694,mean_iu
fastseg,small-raw-raw,astcenc,block12x12_quality-fast,0.59827,mean_iu
fastseg,small-raw-raw,astcenc,block12x12_quality-fastest,0.59845,mean_iu
fastseg,small-raw-raw,astcenc,block8x8_quality-fast,0.60813,mean_iu
fastseg,small-raw-raw,astcenc,block8x8_quality-fastest,0.60803,mean_iu
fastseg,small-raw-raw,grok,ht0_rev0_cr12,0.61099,mean_iu
fastseg,small-raw-raw,grok,ht0_rev0_cr27,0.60486,mean_iu
fastseg,small-raw-raw,grok,ht0_rev0_cr7.268,0.61217,mean_iu
fastseg,small-raw-raw,grok,ht0_rev1_cr12,0.60877,mean_iu
fastseg,small-raw-raw,grok,ht0_rev1_cr27,0.60264,mean_iu
fastseg,small-raw-raw,grok,ht0_rev1_cr7.268,0.61069,mean_iu
fastseg,small-raw-raw,jxs,profile3_bpp0.8888888888888888,0.56262,mean_iu
fastseg,small-raw-raw,jxs,profile3_bpp1,0.57375,mean_iu
fastseg,small-raw-raw,jxs,profile3_bpp2,0.60248,mean_iu
fastseg,small-raw-raw,jxs,profile3_bpp3.302074628,0.61024,mean_iu
fastseg,small-raw-raw,jxs,profile4_bpp0.8888888888888888,0.59047,mean_iu
fastseg,small-raw-raw,jxs,profile4_bpp2,0.60824,mean_iu
fastseg,small-raw-raw,jxs,profile5_bpp0.8888888888888888,0.46794,mean_iu
fastseg,small-raw-raw,jxs,profile5_bpp1,0.49234,mean_iu
fastseg,small-raw-raw,jxs,profile5_bpp2,0.58706,mean_iu
fastseg,small-raw-raw,jxs,profile5_bpp3.302074628,0.60487,mean_iu
fastseg,small-raw-raw,jxs_nosf,profile3_bpp0.8888888888888888,0.55409,mean_iu
fastseg,small-raw-raw,jxs_nosf,profile3_bpp1,0.56616,mean_iu
fastseg,small-raw-raw,jxs_nosf,profile3_bpp2,0.60130,mean_iu
fastseg,small-raw-raw,jxs_nosf,profile3_bpp3.302074628,0.60927,mean_iu
fastseg,small-raw-raw,jxs_nosf,profile4_bpp0.8888888888888888,0.58821,mean_iu
fastseg,small-raw-raw,jxs_nosf,profile4_bpp2,0.60779,mean_iu
fastseg,small-raw-raw,jxs_nosf,profile5_bpp0.8888888888888888,0.43854,mean_iu
fastseg,small-raw-raw,jxs_nosf,profile5_bpp1,0.46777,mean_iu
fastseg,small-raw-raw,jxs_nosf,profile5_bpp2,0.57880,mean_iu
fastseg,small-raw-raw,jxs_nosf,profile5_bpp3.302074628,0.60302,mean_iu
fastseg,small-raw-raw,openjph,qstep0.0042759651,0.61176,mean_iu
fastseg,small-raw-raw,openjph,qstep0.0074527168,0.61110,mean_iu
fastseg,small-raw-raw,openjph,qstep0.0152764587,0.60464,mean_iu
fastseg,small-raw-raw,openjph,qstep0.0172184845,0.60186,mean_iu
fastseg,small-raw-raw,raw,raw,0.61178,mean_iu
fastseg,small-raw-raw,turbojpeg,q83,0.60599,mean_iu
fastseg,small-raw-raw,turbojpeg,q86,0.60681,mean_iu
fastseg,small-raw-raw,turbojpeg,q95,0.60837,mean_iu
fastseg,small-raw-raw,turbojpeg,q98,0.61057,mean_iu


==> data/generated/astc_u8.csv <==
index,dataset,codec,params,bpp_mean,bpp_std,psnr_mean,psnr_std,ssim_mean,ssim_std,fastseg_small_miou,fastseg_large_miou
0,cityscapes_val,astc_u8,12x12,0.8888888888888888,0,32.595509599999986,1.724956969817881,0.9139393619999998,0.015119811869626612,0.55686,0.53891
1,cityscapes_val,astc_u8,8x8,2,0,34.2904412,1.521284936472598,0.9311699179999998,0.008822555672846557,0.57694,0.60095


==> data/generated/astcenc_fast.csv <==
index,dataset,codec,params,bpp_mean,bpp_std,psnr_mean,psnr_std,ssim_mean,ssim_std,fastseg_small_miou,fastseg_large_miou
2,cityscapes_val,astcenc,block12x12_quality-fast,0.8888888888888888,0,36.36039799999997,1.8115905139120683,0.9492055920000004,0.010288909291969324,0.59827,0.62318
4,cityscapes_val,astcenc,block8x8_quality-fast,2,0,39.56049640000006,1.5832075997274357,0.9700521119999994,0.004989410318475342,0.60813,0.65604


==> data/generated/astcenc_fastest.csv <==
index,dataset,codec,params,bpp_mean,bpp_std,psnr_mean,psnr_std,ssim_mean,ssim_std,fastseg_small_miou,fastseg_large_miou
3,cityscapes_val,astcenc,block12x12_quality-fastest,0.8888888888888888,0,36.319058600000034,1.8245926816179185,0.9490726819999992,0.010352285422640726,0.59845,0.62329
5,cityscapes_val,astcenc,block8x8_quality-fastest,2,0,39.431366200000035,1.617267871223609,0.9697705220000004,0.005081924723104287,0.60803,0.65571


==> data/generated/grok_jp2_irev.csv <==
index,dataset,codec,params,bpp_mean,bpp_std,psnr_mean,psnr_std,ssim_mean,ssim_std,fastseg_small_miou,fastseg_large_miou
7,cityscapes_val,grok,ht0_rev0_cr27,0.887777458190918,0.0010758073625790694,43.75869880000002,1.8565651142055672,0.9782414820000002,0.005438366484682644,0.60486,0.65069
6,cityscapes_val,grok,ht0_rev0_cr12,1.9975535125732422,0.013539605900181353,47.89084739999999,1.5937361265829393,0.9893764499999992,0.002504375952872621,0.61099,0.66152
8,cityscapes_val,grok,ht0_rev0_cr7.268,3.085307975769043,0.28395265377756596,50.885025200000044,0.9246737049826455,0.9941883839999991,0.0008721522089033482,0.61217,0.66455


==> data/generated/grok_jp2_rev.csv <==
index,dataset,codec,params,bpp_mean,bpp_std,psnr_mean,psnr_std,ssim_mean,ssim_std,fastseg_small_miou,fastseg_large_miou
10,cityscapes_val,grok,ht0_rev1_cr27,0.8875259323120117,0.0012505241927412405,42.435592399999976,1.5421709896067328,0.9737423299999993,0.005368841267742643,0.60264,0.64923
9,cityscapes_val,grok,ht0_rev1_cr12,1.9973254776000977,0.002488427925476486,45.890639599999986,1.2196045089899172,0.9849734099999999,0.0024760172011237145,0.60877,0.6612
11,cityscapes_val,grok,ht0_rev1_cr7.268,3.2981086044311523,0.0036868215989575436,48.69146160000002,1.3794745260647487,0.9912267200000008,0.0018189459283278195,0.61069,0.66581


==> data/generated/jxs_nosf_p3.csv <==
index,dataset,codec,params,bpp_mean,bpp_std,psnr_mean,psnr_std,ssim_mean,ssim_std,fastseg_small_miou,fastseg_large_miou
24,cityscapes_val,jxs_nosf,profile3_bpp0.8888888888888888,0.888885498046875,0,38.07338780000003,2.258300946854579,0.9536649120000006,0.01120206956724671,0.55409,0.59174
25,cityscapes_val,jxs_nosf,profile3_bpp1,1,0,38.91316020000001,2.2656924116225765,0.9594256880000003,0.00991580136833168,0.56616,0.60458
26,cityscapes_val,jxs_nosf,profile3_bpp2,2,0,43.917948399999986,2.0943464695523737,0.9821619100000002,0.004080231678593998,0.6013,0.64891
27,cityscapes_val,jxs_nosf,profile3_bpp3.302074628,3.302074432373047,0,47.84132860000004,1.8228080317804962,0.9911864340000011,0.0018083526747946254,0.60927,0.66094


==> data/generated/jxs_nosf_p5.csv <==
index,dataset,codec,params,bpp_mean,bpp_std,psnr_mean,psnr_std,ssim_mean,ssim_std,fastseg_small_miou,fastseg_large_miou
32,cityscapes_val,jxs_nosf,profile5_bpp0.8888888888888888,0.888885498046875,0,32.75429460000001,2.1613313769695255,0.8933946059999994,0.02419555963143901,0.43854,0.41368
33,cityscapes_val,jxs_nosf,profile5_bpp1,1,0,33.81407840000003,2.253622079303913,0.9081046259999994,0.02167313378933986,0.46777,0.4603
34,cityscapes_val,jxs_nosf,profile5_bpp2,2,0,39.394873200000035,2.373342834666641,0.9628682940000005,0.009229443640403614,0.5788,0.61112
35,cityscapes_val,jxs_nosf,profile5_bpp3.302074628,3.302074432373047,0,43.387962599999945,2.2912927463421426,0.9814157080000007,0.004400465979918131,0.60302,0.64804


==> data/generated/jxs_p3.csv <==
index,dataset,codec,params,bpp_mean,bpp_std,psnr_mean,psnr_std,ssim_mean,ssim_std,fastseg_small_miou,fastseg_large_miou
12,cityscapes_val,jxs,profile3_bpp0.8888888888888888,0.888885498046875,0,38.66659580000004,2.2686214259834587,0.957636844000001,0.010413699707542067,0.56262,0.60059
13,cityscapes_val,jxs,profile3_bpp1,1,0,39.49422980000002,2.2641217382869514,0.9628940719999991,0.009111114100653456,0.57375,0.61225
14,cityscapes_val,jxs,profile3_bpp2,2,0,44.459441599999984,2.0617474890603686,0.9837068280000006,0.0037045534195761,0.60248,0.65161
15,cityscapes_val,jxs,profile3_bpp3.302074628,3.302074432373047,0,48.412099,1.776166287829787,0.9920628240000006,0.0016085894744211286,0.61024,0.66165


==> data/generated/jxs_p5.csv <==
index,dataset,codec,params,bpp_mean,bpp_std,psnr_mean,psnr_std,ssim_mean,ssim_std,fastseg_small_miou,fastseg_large_miou
20,cityscapes_val,jxs,profile5_bpp0.8888888888888888,0.888885498046875,0,33.84960260000001,2.2695285344119958,0.9068340139999992,0.021988655257606814,0.46794,0.46004
21,cityscapes_val,jxs,profile5_bpp1,1,0,34.89617420000002,2.3316566347812446,0.9205679020000004,0.019356035823535768,0.49234,0.49975
22,cityscapes_val,jxs,profile5_bpp2,2,0,40.31467320000001,2.363435583449651,0.9680433940000006,0.00792869069083325,0.58706,0.62245
23,cityscapes_val,jxs,profile5_bpp3.302074628,3.302074432373047,0,44.36499080000003,2.2269091081288197,0.9842257720000006,0.0036657821945953713,0.60487,0.65178


==> data/generated/openjph.csv <==
index,dataset,codec,params,bpp_mean,bpp_std,psnr_mean,psnr_std,ssim_mean,ssim_std,fastseg_small_miou,fastseg_large_miou
39,cityscapes_val,openjph,qstep0.0172184845,0.8888400955200195,0.23064539904571738,43.70174740000003,0.7126267095665271,0.9780578239999991,0.0030854690189918163,0.60186,0.65115
38,cityscapes_val,openjph,qstep0.0152764587,0.9997870025634765,0.25382472420834296,44.27228799999995,0.6675614967625978,0.9800258700000004,0.0027303750616085904,0.60464,0.65358
37,cityscapes_val,openjph,qstep0.0074527168,1.9999249420166016,0.41901080581220984,47.868426800000044,0.38454844028758634,0.9894475359999995,0.0011233007762714042,0.6111,0.66269
36,cityscapes_val,openjph,qstep0.0042759651,3.302066276550293,0.5585553914607597,50.879308000000044,0.20218509123631356,0.994167596,0.0005627141327302421,0.61176,0.66481


==> data/generated/turbojpeg.csv <==
index,dataset,codec,params,bpp_mean,bpp_std,psnr_mean,psnr_std,ssim_mean,ssim_std,fastseg_small_miou,fastseg_large_miou
40,cityscapes_val,turbojpeg,q83,0.8672786712646484,0.13026908975067208,40.49320200000004,1.3655724601807138,0.9709810859999999,0.004197597128108389,0.60599,0.65619
41,cityscapes_val,turbojpeg,q86,0.9720881042480469,0.14272056057526683,40.90498920000001,1.3565614351358937,0.972847469999999,0.003898834417197715,0.60681,0.65904
42,cityscapes_val,turbojpeg,q95,1.862401336669922,0.22697882243964135,42.718371,1.2200779357555958,0.9792942660000004,0.0025583207628237293,0.60837,0.66287
43,cityscapes_val,turbojpeg,q98,2.80663134765625,0.3126411136356245,44.70098960000002,1.2386700360824172,0.9859473659999985,0.0015131016506680927,0.61057,0.66522

